Variational Optimization for the Submodular Maximum Coverage Problem

We examine the \emph{submodular maximum coverage problem} (SMCP), which is related to a wide range of applications. We provide the first variational approximation for this problem based on the Nemhauser divergence, and show that it can be solved efficiently using variational optimization. The algorithm alternates between two steps: (1) an E step that estimates a variational parameter to maximize a parameterized \emph{modular} lower bound; and (2) an M step that updates the solution by solving the local approximate problem. We provide theoretical analysis on the performance of the proposed approach and its curvature-dependent approximate factor, and empirically evaluate it on a number of public data sets and several application tasks.

==> SubmodularOPT_nips (Version 354)/tables/cora_soft_exp.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Cora","cspan":6,"rspan":1,"markup":[1,4]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"","cspan":-5,"rspan":1,"markup":[]}],[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"S1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S3","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S4","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S5","cspan":1,"rspan":1,"markup":[1,2]},{"value":"(average)","cspan":1,"rspan":1,"markup":[1,9]}],[{"value":"NCLF","cspan":1,"rspan":1,"markup":[1,4]},{"value":"0.6182","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.7080","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.4497","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5762","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6578","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6020","cspan":1,"rspan":1,"markup":[1,6]}],[{"value":"NCLF soft","cspan":1,"rspan":1,"markup":[1,9]},{"value":"0.6906","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.7366","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.4958","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6358","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.7380","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6594","cspan":1,"rspan":1,"markup":[1,6]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> SubmodularOPT_nips (Version 354)/tables/data_stats.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Kinship","cspan":5,"rspan":1,"markup":[1,7]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"UW-CSE","cspan":5,"rspan":1,"markup":[1,6]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"Cora","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"S1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S3","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S4","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S5","cspan":1,"rspan":1,"markup":[1,2]},{"value":"AI","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Graphics","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Language","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Systems","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Theory","cspan":1,"rspan":1,"markup":[1,6]},{"value":"(average)","cspan":1,"rspan":1,"markup":[1,9]}],[{"value":"# entity","cspan":1,"rspan":1,"markup":[1,8]},{"value":"62","cspan":1,"rspan":1,"markup":[1,2]},{"value":"110","cspan":1,"rspan":1,"markup":[1,3]},{"value":"160","cspan":1,"rspan":1,"markup":[1,3]},{"value":"221","cspan":1,"rspan":1,"markup":[1,3]},{"value":"266","cspan":1,"rspan":1,"markup":[1,3]},{"value":"300","cspan":1,"rspan":1,"markup":[0,3]},{"value":"195","cspan":1,"rspan":1,"markup":[1,3]},{"value":"82","cspan":1,"rspan":1,"markup":[1,2]},{"value":"277","cspan":1,"rspan":1,"markup":[1,3]},{"value":"174","cspan":1,"rspan":1,"markup":[1,3]},{"value":"616","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"# relation","cspan":1,"rspan":1,"markup":[1,10]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[0,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"10","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"# fact","cspan":1,"rspan":1,"markup":[1,6]},{"value":"187","cspan":1,"rspan":1,"markup":[1,3]},{"value":"307","cspan":1,"rspan":1,"markup":[1,3]},{"value":"482","cspan":1,"rspan":1,"markup":[1,3]},{"value":"723","cspan":1,"rspan":1,"markup":[1,3]},{"value":"885","cspan":1,"rspan":1,"markup":[1,3]},{"value":"731","cspan":1,"rspan":1,"markup":[0,3]},{"value":"449","cspan":1,"rspan":1,"markup":[1,3]},{"value":"182","cspan":1,"rspan":1,"markup":[1,3]},{"value":"733","cspan":1,"rspan":1,"markup":[1,3]},{"value":"465","cspan":1,"rspan":1,"markup":[1,3]},{"value":"12K","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"# query","cspan":1,"rspan":1,"markup":[1,7]},{"value":"38","cspan":1,"rspan":1,"markup":[1,2]},{"value":"62","cspan":1,"rspan":1,"markup":[1,2]},{"value":"102","cspan":1,"rspan":1,"markup":[1,3]},{"value":"150","cspan":1,"rspan":1,"markup":[1,3]},{"value":"183","cspan":1,"rspan":1,"markup":[1,3]},{"value":"4K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"4K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"1K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"5K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"2K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"2K","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"# ground atom","cspan":1,"rspan":1,"markup":[1,13]},{"value":"50K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"158K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"333K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"635K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"920K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"95K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"70K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"15K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"95K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"51K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"157K","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"# ground formula","cspan":1,"rspan":1,"markup":[1,16]},{"value":"550K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"3M","cspan":1,"rspan":1,"markup":[1,2]},{"value":"9M","cspan":1,"rspan":1,"markup":[1,2]},{"value":"23M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"39M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"73M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"64M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"9M","cspan":1,"rspan":1,"markup":[1,2]},{"value":"121M","cspan":1,"rspan":1,"markup":[1,4]},{"value":"54M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"457M","cspan":1,"rspan":1,"markup":[1,4]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> SubmodularOPT_nips (Version 354)/tables/performance.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Kinship","cspan":5,"rspan":1,"markup":[1,7]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"UW-CSE","cspan":5,"rspan":1,"markup":[1,6]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"Cora","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"S1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S3","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S4","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S5","cspan":1,"rspan":1,"markup":[1,2]},{"value":"AI","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Graphics","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Language","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Systems","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Theory","cspan":1,"rspan":1,"markup":[1,6]},{"value":"(average)","cspan":1,"rspan":1,"markup":[1,9]}],[{"value":"MCMC","cspan":1,"rspan":1,"markup":[1,4]},{"value":"0.5263","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"BP / Lifted BP","cspan":1,"rspan":1,"markup":[1,14]},{"value":"0.5263","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5806","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5490","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5467","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5628","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0076","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0054","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0115","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0064","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0067","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"MC-SAT","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5405","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5490","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5467","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0.0301","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0519","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0569","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0146","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0168","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"HL-MRF","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0.0615","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0611","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0216","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0411","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0250","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"GCN-MLN","cspan":1,"rspan":1,"markup":[1,7]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9965","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9942","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9992","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9974","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0665","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.1543","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.3242","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0572","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.1056","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6594","cspan":1,"rspan":1,"markup":[1,6]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> SubmodularOPT_nips (Version 354)/tables/uw_cse_inference_time.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Method","cspan":1,"rspan":2,"markup":[1,6]},{"value":"Inference Time (minutes)","cspan":5,"rspan":1,"markup":[1,24]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]}],[{"value":"Method","cspan":1,"rspan":-1,"markup":[1,6]},{"value":"AI","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Graphics","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Language","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Systems","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Theory","cspan":1,"rspan":1,"markup":[1,6]}],[{"value":"MCMC","cspan":1,"rspan":1,"markup":[1,4]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]}],[{"value":"BP","cspan":1,"rspan":1,"markup":[1,2]},{"value":"408","cspan":1,"rspan":1,"markup":[1,3]},{"value":"352","cspan":1,"rspan":1,"markup":[1,3]},{"value":"37","cspan":1,"rspan":1,"markup":[1,2]},{"value":"457","cspan":1,"rspan":1,"markup":[1,3]},{"value":"190","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"Lifted BP","cspan":1,"rspan":1,"markup":[1,9]},{"value":"321","cspan":1,"rspan":1,"markup":[1,3]},{"value":"270","cspan":1,"rspan":1,"markup":[1,3]},{"value":"32","cspan":1,"rspan":1,"markup":[1,2]},{"value":"525","cspan":1,"rspan":1,"markup":[1,3]},{"value":"243","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"MC-SAT","cspan":1,"rspan":1,"markup":[1,6]},{"value":"172","cspan":1,"rspan":1,"markup":[1,3]},{"value":"147","cspan":1,"rspan":1,"markup":[1,3]},{"value":"14","cspan":1,"rspan":1,"markup":[1,2]},{"value":"196","cspan":1,"rspan":1,"markup":[1,3]},{"value":"86","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"HL-MRF","cspan":1,"rspan":1,"markup":[1,6]},{"value":"135","cspan":1,"rspan":1,"markup":[1,3]},{"value":"132","cspan":1,"rspan":1,"markup":[1,3]},{"value":"18","cspan":1,"rspan":1,"markup":[1,2]},{"value":"178","cspan":1,"rspan":1,"markup":[1,3]},{"value":"72","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"GCN-MLN","cspan":1,"rspan":1,"markup":[1,7]},{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"3","cspan":1,"rspan":1,"markup":[1,1]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"3","cspan":1,"rspan":1,"markup":[1,1]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> tables/cora_soft_exp.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Cora","cspan":6,"rspan":1,"markup":[1,4]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"","cspan":-5,"rspan":1,"markup":[]}],[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"S1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S3","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S4","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S5","cspan":1,"rspan":1,"markup":[1,2]},{"value":"(average)","cspan":1,"rspan":1,"markup":[1,9]}],[{"value":"NCLF","cspan":1,"rspan":1,"markup":[1,4]},{"value":"0.6182","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.7080","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.4497","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5762","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6578","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6020","cspan":1,"rspan":1,"markup":[1,6]}],[{"value":"NCLF soft","cspan":1,"rspan":1,"markup":[1,9]},{"value":"0.6906","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.7366","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.4958","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6358","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.7380","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6594","cspan":1,"rspan":1,"markup":[1,6]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> tables/data_stats.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"right","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Kinship","cspan":5,"rspan":1,"markup":[1,7]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"UW-CSE","cspan":5,"rspan":1,"markup":[1,6]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"Cora","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"S1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S3","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S4","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S5","cspan":1,"rspan":1,"markup":[1,2]},{"value":"AI","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Graphics","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Language","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Systems","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Theory","cspan":1,"rspan":1,"markup":[1,6]},{"value":"(average)","cspan":1,"rspan":1,"markup":[1,9]}],[{"value":"# entity","cspan":1,"rspan":1,"markup":[1,8]},{"value":"62","cspan":1,"rspan":1,"markup":[1,2]},{"value":"110","cspan":1,"rspan":1,"markup":[1,3]},{"value":"160","cspan":1,"rspan":1,"markup":[1,3]},{"value":"221","cspan":1,"rspan":1,"markup":[1,3]},{"value":"266","cspan":1,"rspan":1,"markup":[1,3]},{"value":"300","cspan":1,"rspan":1,"markup":[0,3]},{"value":"195","cspan":1,"rspan":1,"markup":[1,3]},{"value":"82","cspan":1,"rspan":1,"markup":[1,2]},{"value":"277","cspan":1,"rspan":1,"markup":[1,3]},{"value":"174","cspan":1,"rspan":1,"markup":[1,3]},{"value":"616","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"# relation","cspan":1,"rspan":1,"markup":[1,10]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[0,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"22","cspan":1,"rspan":1,"markup":[1,2]},{"value":"10","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"# fact","cspan":1,"rspan":1,"markup":[1,6]},{"value":"187","cspan":1,"rspan":1,"markup":[1,3]},{"value":"307","cspan":1,"rspan":1,"markup":[1,3]},{"value":"482","cspan":1,"rspan":1,"markup":[1,3]},{"value":"723","cspan":1,"rspan":1,"markup":[1,3]},{"value":"885","cspan":1,"rspan":1,"markup":[1,3]},{"value":"731","cspan":1,"rspan":1,"markup":[0,3]},{"value":"449","cspan":1,"rspan":1,"markup":[1,3]},{"value":"182","cspan":1,"rspan":1,"markup":[1,3]},{"value":"733","cspan":1,"rspan":1,"markup":[1,3]},{"value":"465","cspan":1,"rspan":1,"markup":[1,3]},{"value":"12K","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"# query","cspan":1,"rspan":1,"markup":[1,7]},{"value":"38","cspan":1,"rspan":1,"markup":[1,2]},{"value":"62","cspan":1,"rspan":1,"markup":[1,2]},{"value":"102","cspan":1,"rspan":1,"markup":[1,3]},{"value":"150","cspan":1,"rspan":1,"markup":[1,3]},{"value":"183","cspan":1,"rspan":1,"markup":[1,3]},{"value":"4K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"4K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"1K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"5K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"2K","cspan":1,"rspan":1,"markup":[1,2]},{"value":"2K","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"# ground atom","cspan":1,"rspan":1,"markup":[1,13]},{"value":"50K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"158K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"333K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"635K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"920K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"95K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"70K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"15K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"95K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"51K","cspan":1,"rspan":1,"markup":[1,3]},{"value":"157K","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"# ground formula","cspan":1,"rspan":1,"markup":[1,16]},{"value":"550K","cspan":1,"rspan":1,"markup":[1,4]},{"value":"3M","cspan":1,"rspan":1,"markup":[1,2]},{"value":"9M","cspan":1,"rspan":1,"markup":[1,2]},{"value":"23M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"39M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"73M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"64M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"9M","cspan":1,"rspan":1,"markup":[1,2]},{"value":"121M","cspan":1,"rspan":1,"markup":[1,4]},{"value":"54M","cspan":1,"rspan":1,"markup":[1,3]},{"value":"457M","cspan":1,"rspan":1,"markup":[1,4]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> tables/performance.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"r","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"rb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"br","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"br","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"Kinship","cspan":5,"rspan":1,"markup":[1,7]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"UW-CSE","cspan":5,"rspan":1,"markup":[1,6]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"Cora","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"","cspan":1,"rspan":1,"markup":[]},{"value":"S1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S3","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S4","cspan":1,"rspan":1,"markup":[1,2]},{"value":"S5","cspan":1,"rspan":1,"markup":[1,2]},{"value":"AI","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Graphics","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Language","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Systems","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Theory","cspan":1,"rspan":1,"markup":[1,6]},{"value":"(average)","cspan":1,"rspan":1,"markup":[1,9]}],[{"value":"MCMC","cspan":1,"rspan":1,"markup":[1,4]},{"value":"0.5263","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"BP / Lifted BP","cspan":1,"rspan":1,"markup":[1,14]},{"value":"0.5263","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5806","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5490","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5467","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5628","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0076","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0054","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0115","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0064","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0067","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"MC-SAT","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5405","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5490","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.5467","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0.0301","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0519","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0569","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0146","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0168","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"HL-MRF","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]},{"value":"0.0615","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0611","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0216","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0411","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0250","cspan":1,"rspan":1,"markup":[1,6]},{"value":"-","cspan":1,"rspan":1,"markup":[1,1]}],[{"value":"GCN-MLN","cspan":1,"rspan":1,"markup":[1,7]},{"value":"1.0000","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9965","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9942","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9992","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.9974","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0665","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.1543","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.3242","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.0572","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.1056","cspan":1,"rspan":1,"markup":[1,6]},{"value":"0.6594","cspan":1,"rspan":1,"markup":[1,6]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}

==> tables/uw_cse_inference_time.tgn.txt <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"tb","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Method","cspan":1,"rspan":2,"markup":[1,6]},{"value":"Inference Time (minutes)","cspan":5,"rspan":1,"markup":[1,24]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]}],[{"value":"Method","cspan":1,"rspan":-1,"markup":[1,6]},{"value":"AI","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Graphics","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Language","cspan":1,"rspan":1,"markup":[1,8]},{"value":"Systems","cspan":1,"rspan":1,"markup":[1,7]},{"value":"Theory","cspan":1,"rspan":1,"markup":[1,6]}],[{"value":"MCMC","cspan":1,"rspan":1,"markup":[1,4]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]},{"value":"$>$24h","cspan":1,"rspan":1,"markup":[1,6]}],[{"value":"BP","cspan":1,"rspan":1,"markup":[1,2]},{"value":"408","cspan":1,"rspan":1,"markup":[1,3]},{"value":"352","cspan":1,"rspan":1,"markup":[1,3]},{"value":"37","cspan":1,"rspan":1,"markup":[1,2]},{"value":"457","cspan":1,"rspan":1,"markup":[1,3]},{"value":"190","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"Lifted BP","cspan":1,"rspan":1,"markup":[1,9]},{"value":"321","cspan":1,"rspan":1,"markup":[1,3]},{"value":"270","cspan":1,"rspan":1,"markup":[1,3]},{"value":"32","cspan":1,"rspan":1,"markup":[1,2]},{"value":"525","cspan":1,"rspan":1,"markup":[1,3]},{"value":"243","cspan":1,"rspan":1,"markup":[1,3]}],[{"value":"MC-SAT","cspan":1,"rspan":1,"markup":[1,6]},{"value":"172","cspan":1,"rspan":1,"markup":[1,3]},{"value":"147","cspan":1,"rspan":1,"markup":[1,3]},{"value":"14","cspan":1,"rspan":1,"markup":[1,2]},{"value":"196","cspan":1,"rspan":1,"markup":[1,3]},{"value":"86","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"HL-MRF","cspan":1,"rspan":1,"markup":[1,6]},{"value":"135","cspan":1,"rspan":1,"markup":[1,3]},{"value":"132","cspan":1,"rspan":1,"markup":[1,3]},{"value":"18","cspan":1,"rspan":1,"markup":[1,2]},{"value":"178","cspan":1,"rspan":1,"markup":[1,3]},{"value":"72","cspan":1,"rspan":1,"markup":[1,2]}],[{"value":"GCN-MLN","cspan":1,"rspan":1,"markup":[1,7]},{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"3","cspan":1,"rspan":1,"markup":[1,1]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"2","cspan":1,"rspan":1,"markup":[1,1]},{"value":"3","cspan":1,"rspan":1,"markup":[1,1]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]}}
